Non-intrusive implementation of a wide variety of Multiscale Finite Element Methods

Multiscale Finite Element Methods (MsFEMs) are now well-established finite element type approaches dedicated to multiscale problems. They first compute local, oscillatory, problem-dependent basis functions that generate a suitable discretization space, and next perform a Galerkin approximation of the problem on that space. We investigate here how these approaches can be implemented in a non-intrusive way, in order to facilitate their dissemination within industrial codes or non-academic environments. We develop an abstract framework that covers a wide variety of MsFEMs for linear second-order partial differential equations. Non-intrusive MsFEM approaches are developed within the full generality of this framework, which may moreover be beneficial to steering software development and improving the theoretical understanding and analysis of MsFEMs.

==> data/diffusion_locper_Gal_compare.dat <==
H	 Lin-Gal-PG	 Lin-Gal-Galni	 LinOSc3-Gal-PG	 LinOSc3-Gal-Galni	 CR-Gal-PG	 CR-Gal-Galni	 CROSc3-Gal-PG	 CROSc3-Gal-Galni
0.25	 7.17395e-05	 7.17395e-05	 0.000503085	 0.000507413	 0.000296087	 0.000296087	 0.00080314	 0.0003281
0.125	 1.94646e-05	 1.94646e-05	 0.000170667	 0.000122094	 7.01994e-05	 7.01994e-05	 0.000554963	 8.40768e-05
0.0625	 6.61795e-06	 6.61795e-06	 0.000104504	 4.74379e-05	 2.62645e-05	 2.62645e-05	 0.000503859	 2.92465e-05
0.03125	 7.93207e-06	 7.93207e-06	 0.000423994	 3.12565e-05	 8.2589e-05	 8.2589e-05	 0.000514855	 8.83568e-05
0.015625	 7.13381e-06	 7.13381e-06	 0.00106756	 0.000210591	 9.43097e-05	 9.43097e-05	 0.00125402	 9.43678e-05
0.0078125	 4.76884e-06	 4.76884e-06	 0.0011121	 7.09438e-05	 3.90251e-05	 3.90251e-05	 0.000472365	 4.01584e-05
0.00390625	 2.54704e-06	 2.54704e-06	 0.000672054	 2.10252e-05	 1.32436e-05	 1.32436e-05	 0.000127679	 1.32527e-05


==> data/diffusion_locper_errors_relH1.dat <==
H	 Lin-PG	 Lin-Gal	 Lin-Gal-ni	 LinOSr3-PG	 LinOSr3-Gal	 LinOSr3-Gal-ni	 LinOSc3-PG	 LinOSc3-Gal	 LinOSc3-Gal-ni	 CR-PG	 CR-Gal	 CR-Gal-ni	 CROSc3-PG	 CROSc3-Gal	 CROSc3-Gal-ni	 CROSr3-PG	 CROSr3-Gal	 CROSr3-Gal-ni
0.25	 0.472783	 0.472568	 0.472783	 0.445959	 0.441273	 0.449377	 0.44835	 0.442833	 0.448522	 0.438335	 0.433326	 0.438335	 0.484569	 0.462364	 0.467188	 0.48964	 0.793922	 0.592826
0.125	 0.409422	 0.409514	 0.409422	 0.229996	 0.235893	 0.234391	 0.23272	 0.232568	 0.232818	 0.270332	 0.269251	 0.270332	 0.313877	 0.301928	 0.30266	 0.330283	 0.649335	 0.524256
0.0625	 0.535849	 0.535939	 0.535849	 0.119709	 0.125572	 0.123679	 0.119327	 0.12028	 0.119895	 0.252622	 0.25239	 0.252622	 0.221076	 0.203485	 0.203484	 0.226576	 0.400091	 0.356287
0.03125	 0.689058	 0.689052	 0.689058	 0.081701	 0.201021	 0.202651	 0.0718421	 0.0885958	 0.08783	 0.344012	 0.343851	 0.344012	 0.14879	 0.138587	 0.138706	 0.153857	 0.344908	 0.331937
0.015625	 0.822305	 0.822248	 0.822305	 0.165304	 0.382811	 0.384282	 0.171804	 0.153054	 0.154696	 0.472196	 0.472401	 0.472196	 0.249858	 0.224365	 0.225022	 0.296538	 0.75742	 0.75957
0.0078125	 0.739153	 0.739154	 0.739153	 0.362543	 0.459171	 0.459482	 0.343877	 0.248459	 0.249067	 0.327808	 0.327713	 0.327808	 0.199714	 0.186923	 0.187103	 0.251541	 0.850691	 0.850539
0.00390625	 0.56753	 0.567528	 0.56753	 0.341179	 0.398756	 0.398811	 0.327748	 0.278605	 0.278647	 0.207651	 0.207619	 0.207651	 0.165128	 0.165896	 0.165934	 0.17757	 0.516307	 0.516327


==> data/diffusion_nonper_Gal_compare.dat <==
H	 Lin-Gal-PG	 Lin-Gal-Galni	 LinOSc3-Gal-Galni	 CR-Gal-PG	 CR-Gal-Galni	 CROSc3-Gal-Galni
0.25	 2.31942e-05	 2.31942e-05	 0.000107639	 3.41946e-05	 3.41946e-05	 0.000340069
0.125	 3.21712e-05	 3.21712e-05	 0.000119678	 4.20942e-05	 4.20942e-05	 0.000134811
0.0625	 2.59307e-05	 2.59307e-05	 0.000134276	 6.68674e-05	 6.68674e-05	 7.85248e-05
0.03125	 2.51362e-05	 2.51362e-05	 0.000113906	 0.000174997	 0.000174997	 0.000183935
0.015625	 1.53265e-05	 1.53265e-05	 0.000322332	 0.000159087	 0.000159087	 0.000166304
0.0078125	 9.84589e-06	 9.84589e-06	 0.00010391	 6.24556e-05	 6.24556e-05	 6.44781e-05
0.00390625	 3.99911e-06	 3.99911e-06	 2.74172e-05	 1.95802e-05	 1.95802e-05	 1.96251e-05


==> data/diffusion_nonper_errors_relH1.dat <==
H	 Lin-PG	 Lin-Gal	 Lin-Gal-ni	 LinOSr3-PG	 LinOSr3-Gal	 LinOSr3-Gal-ni	 LinOSc3-PG	 LinOSc3-Gal	 LinOSc3-Gal-ni	 CR-PG	 CR-Gal	 CR-Gal-ni	 CROSc3-PG	 CROSc3-Gal	 CROSc3-Gal-ni	 CROSr3-PG	 CROSr3-Gal	 CROSr3-Gal-ni
0.25	 0.501242	 0.501057	 0.501242	 0.454751	 0.455063	 0.454959	 0.455264	 0.455362	 0.455247	 0.445157	 0.445105	 0.445157	 0.486829	 0.474338	 0.476064	 0.494617	 0.737565	 0.574056
0.125	 0.410022	 0.409885	 0.410022	 0.240947	 0.24152	 0.241457	 0.241063	 0.242054	 0.241814	 0.333441	 0.333679	 0.333441	 0.335086	 0.328793	 0.32848	 0.339958	 0.534991	 0.449591
0.0625	 0.507726	 0.507723	 0.507726	 0.128078	 0.132412	 0.132391	 0.127102	 0.135498	 0.135209	 0.354457	 0.354498	 0.354457	 0.249784	 0.237877	 0.237707	 0.254649	 0.414593	 0.38038
0.03125	 0.64431	 0.644259	 0.64431	 0.10346	 0.169366	 0.170599	 0.0973751	 0.133255	 0.133296	 0.431845	 0.431783	 0.431845	 0.21756	 0.210283	 0.210533	 0.229932	 0.413974	 0.40284
0.015625	 0.750303	 0.750274	 0.750303	 0.194588	 0.355342	 0.355708	 0.189498	 0.18736	 0.187248	 0.478109	 0.47819	 0.478109	 0.293298	 0.27503	 0.2752	 0.330743	 0.774964	 0.772766
0.0078125	 0.619173	 0.619176	 0.619173	 0.332825	 0.396304	 0.396372	 0.30699	 0.247372	 0.247525	 0.323211	 0.323164	 0.323211	 0.22613	 0.217603	 0.217684	 0.288382	 0.809742	 0.809199
0.00390625	 0.435254	 0.435253	 0.435254	 0.292113	 0.329105	 0.329136	 0.274584	 0.247806	 0.247819	 0.190395	 0.19038	 0.190395	 0.160221	 0.159658	 0.159676	 0.175409	 0.425977	 0.425879


==> data/diffusion_per_Gal_compare.dat <==
H	 Lin-Gal-PG	 Lin-Gal-Galni	 LinOSc3-Gal-PG	 LinOSc3-Gal-Galni	 CR-Gal-PG	 CR-Gal-Galni	 CROSc3-Gal-PG	 CROSc3-Gal-Galni
0.25	 1.54898e-05	 1.54898e-05	 4.9411e-05	 4.63006e-05	 3.19e-05	 3.19e-05	 0.000879613	 0.000175513
0.125	 1.28966e-05	 1.28966e-05	 8.14792e-05	 6.24185e-05	 2.73624e-05	 2.73624e-05	 0.000793817	 6.87327e-05
0.0625	 8.50603e-06	 8.50603e-06	 0.000119073	 6.63286e-05	 2.99821e-05	 2.99821e-05	 0.000774501	 3.50563e-05
0.03125	 1.07994e-05	 1.07994e-05	 0.000634264	 4.83218e-05	 0.000114547	 0.000114547	 0.000886863	 0.000124107
0.015625	 9.92717e-06	 9.92717e-06	 0.00159789	 0.000287126	 0.00013059	 0.00013059	 0.0019151	 0.000130386
0.0078125	 6.64813e-06	 6.64813e-06	 0.00161876	 9.65148e-05	 5.39634e-05	 5.39634e-05	 0.000715824	 5.5485e-05
0.00390625	 3.52699e-06	 3.52699e-06	 0.00100202	 2.90889e-05	 1.83056e-05	 1.83056e-05	 0.000217976	 1.83223e-05


==> data/diffusion_per_errors_relH1.dat <==
H	 Lin-PG	 Lin-Gal	 Lin-Gal-ni	 LinOSr3-PG	 LinOSr3-Gal	 LinOSr3-Gal-ni	 LinOSc3-PG	 LinOSc3-Gal	 LinOSc3-Gal-ni	 CR-PG	 CR-Gal	 CR-Gal-ni	 CROSc3-PG	 CROSc3-Gal	 CROSc3-Gal-ni	 CROSr3-PG	 CROSr3-Gal	 CROSr3-Gal-ni
0.25	 0.485272	 0.485084	 0.485272	 0.437162	 0.437168	 0.437158	 0.439017	 0.439068	 0.43902	 0.398203	 0.39822	 0.398203	 0.455356	 0.443731	 0.444764	 0.460286	 0.742079	 0.537684
0.125	 0.414316	 0.414119	 0.414316	 0.230437	 0.230711	 0.230637	 0.232433	 0.232633	 0.232486	 0.255219	 0.255248	 0.255219	 0.312176	 0.303227	 0.303056	 0.316069	 0.547769	 0.437199
0.0625	 0.538926	 0.538932	 0.538926	 0.122154	 0.124891	 0.124578	 0.120885	 0.121536	 0.121177	 0.247959	 0.248078	 0.247959	 0.229008	 0.211315	 0.211101	 0.23297	 0.407231	 0.361371
0.03125	 0.687411	 0.687359	 0.687411	 0.0819862	 0.200464	 0.202301	 0.0747878	 0.0908545	 0.0901141	 0.340379	 0.340453	 0.340379	 0.166368	 0.152958	 0.152854	 0.170843	 0.358719	 0.343569
0.015625	 0.821057	 0.821014	 0.821057	 0.169268	 0.378411	 0.379356	 0.175691	 0.15186	 0.152808	 0.469506	 0.469682	 0.469506	 0.255079	 0.224811	 0.225346	 0.299553	 0.756026	 0.755537
0.0078125	 0.735979	 0.735984	 0.735979	 0.359917	 0.454666	 0.454919	 0.341428	 0.249213	 0.249615	 0.32653	 0.326445	 0.32653	 0.200655	 0.187661	 0.18781	 0.252879	 0.845206	 0.844776
0.00390625	 0.566386	 0.566384	 0.566386	 0.339226	 0.397656	 0.39772	 0.325922	 0.277456	 0.27749	 0.207546	 0.207522	 0.207546	 0.1657	 0.166001	 0.166033	 0.178837	 0.527249	 0.527171

